SEAT: A Taxonomy to Characterize Automation in Software Engineering

Reducing cost and time required to build high quality software is a major goal for software developers. Building tools and techniques that can help achieve such a goal is the chief aim for Automated Software Engineering (ASE) researchers. However, in order to be effective an ASE researcher or professional must understand the characteristics of both successful and not-so-successful ASE tools, and the constituent techniques employed by such ASE tools. In this paper we present such a characterization of ASE tools and major constituent techniques from different areas of computer science and engineering that have been employed by such ASE tools. To develop the characterization we carried out an extensive systematic literature review over about 1175 ASE research articles. One of our key goal was to identify useful relationships among ASE tools, their constituent techniques and the software development life cycle activities that these tools targeted. In terms of changes in popularity of constituent techniques with time we did not observe any clear trend. We organized the results of our characterization as a taxonomy called SEAT (Software Engineering Automation Taxonomy). A salient feature of SEAT is that it focuses on automation of activities from all phases of SDLC. Such a taxonomy, among other applications, shall enable synthesizing new automation tools for different SDLC activities. Recomposing existing systems to achieve better features will also be possible. Further, the taxonomy has been realized as a graph database using neo4j(an open source graph database), which can be queried using an SQL like language. The graph database allowed us to uncover hidden relationships by way of exhaustive search for connections and paths between different nodes (i.e. concepts). We demonstrate the efficacy of SEAT by discussing few practical use cases.

==> ase_tool2constituent_tech.csv <==
ASE_Tool,Constituent_Technique


==> ase_tool2sdlc_activities.csv <==
SDLC_Activity,ASE_Tool
Requirements Elicitation,
Requirements Analysis,
Requirements Specification,
Requirements Validation,
Construction Planning,
Construction Measurement,
Construction Design,
Coding,
Construction Testing,
Integration,
Performance Analysis,
Profiling,
Debugging,
Continuous Integration,
Input Domain-Based Testing,
Code-Based Testing,
Fault-Based Testing,
Usage-Based Testing,
Model-Based Testing,
Application Specific Testing,
Integration Testing,
Unit Testing,
Test Case Development,
Test Case Execution,
Defect Characterization,
Verification and Validation,
Reviews and Audits,
Software Structure and Architecture,
User Interface Design,
Software Design Quality Analysis,
Software Design Quality Evaluation,
Information Modeling,
Behavioral Modeling,
Structure Modeling,
Completeness Analysis,
Consistency Analysis,
Correctness Analysis,
Interaction Analysis,
Traceability Analysis,


==> sdlc_activities.csv <==
SDLC_Activity,SDLC_Phase
Requirements Elicitation,Software Requirements
Requirements Analysis,Software Requirements
Requirements Specification,Software Requirements
Requirements Validation,Software Requirements
Construction Planning,Software Construction
Construction Measurement,Software Construction
Construction Design,Software Construction
Coding,Software Construction
Construction Testing,Software Construction
Integration,Software Construction
Performance Analysis,Software Construction
Profiling,Software Construction
Debugging,Software Construction
Continuous Integration,Software Construction
Input Domain-Based Testing,Software Testing
Code-Based Testing,Software Testing
Fault-Based Testing,Software Testing
Usage-Based Testing,Software Testing
Model-Based Testing,Software Testing
Application Specific Testing,Software Testing
Integration Testing,Software Testing
Unit Testing,Software Testing
Test Case Development,Software Testing
Test Case Execution,Software Testing
Defect Characterization,Software Testing
Verification and Validation,Software Testing
Reviews and Audits,Software Testing
Software Structure and Architecture,Software Design
User Interface Design,Software Design
Software Design Quality Analysis,Software Design
Software Design Quality Evaluation,Software Design
Information Modeling,Software Design
Behavioral Modeling,Software Design
Structure Modeling,Software Design
Completeness Analysis,Software Design
Consistency Analysis,Software Design
Correctness Analysis,Software Design
Interaction Analysis,Software Design
Traceability Analysis,Software Design

